On Adversarial Mixup Resynthesis

In this paper, we explore new approaches to combining information encoded within the learned representations of auto-encoders. We explore models that are capable of combining the attributes of multiple inputs such that a resynthesised output is trained to fool an adversarial discriminator for real versus synthesised data. Furthermore, we explore the use of such an architecture in the context of semi-supervised learning, where we learn a mixing function whose objective is to produce interpolations of hidden states, or masked combinations of latent representations that are consistent with a conditioned class label. We show quantitative and qualitative evidence that such a formulation is an interesting avenue of research.

==> checklist.txt <==
1. For all models and algorithms presented, indicate if you include:

A clear description of the mathematical setting, algorithm, and/or model.
[Yes]

An analysis of the complexity (time, space, sample size) of any algorithm.
[No] 


A link to a downloadable source code, with specification of all dependencies, including external libraries.
[No] 
TODO: make an anonymous github account and continually update it


2. For any theoretical claim, indicate if you include:
A statement of the result.
[No] 
A clear explanation of any assumptions.
[No] 
A complete proof of the claim.
[No] 

3. For all figures and tables that present empirical results, indicate if you include:
A complete description of the data collection process, including sample size.
[No] 
We can do this easily

A link to a downloadable version of the dataset or simulation environment.
[No] 
We can do this easily

An explanation of any data that were excluded, description of any pre-processing step.
[No] 
No preproc, just (x-0.5)/0.5 preprocessing. No data augmentation.


An explanation of how samples were allocated for training / validation / testing.
[No]
Easy

The range of hyper-parameters considered, method to select the best hyper-parameter configuration, and specification of all hyper-parameters used to generate results.
We did it manually

The exact number of evaluation runs.
3 per run



A description of how experiments were run.
[No] 
A clear definition of the specific measure or statistics used to report results.
[No] 
TODO: provide learning curves in the appendix.


Clearly defined error bars.
[No] Stds were pretty low. Though in the supplementary material we do provide learning curves.

A description of results with central tendency (e.g. mean) & variation (e.g. stddev).
[No] 
Yes
A description of the computing infrastructure used.
[No] 
Yes
